A Self-Commissioning Edge Computing Method for Data-Driven Anomaly Detection in Power Electronic Systems

Ensuring the reliability of power electronic converters is a matter of great importance, and data-driven condition monitoring techniques are cementing themselves as an important tool for this purpose. However, translating methods that work well in controlled lab environments to field applications presents significant challenges, notably because of the limited diversity and accuracy of the lab training data. By enabling the use of field data, online machine learning can be a powerful tool to overcome this problem, but it introduces additional challenges in ensuring the stability and predictability of the training processes. This work presents an edge computing method that mitigates these shortcomings with minimal additional memory usage, by employing an autonomous algorithm that prioritizes the storage of training samples with larger prediction errors. The method is demonstrated on the use case of a self-commissioning condition monitoring system, in the form of a thermal anomaly detection scheme for a variable frequency motor drive, where the algorithm self-learned to distinguish normal and anomalous operation with minimal prior knowledge. The obtained results, based on experimental data, show a significant improvement in prediction accuracy and training speed, when compared to equivalent models trained online without the proposed data selection process.

==> biographies/bios.txt <==
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{AuthorsBio/Pere.eps}}]
{Pere Izquierdo G\'omez} (S'22) received the B.Sc. degree in energy engineering from the Polytechnic University of Catalonia, Barcelona, Spain, in 2018, and the M.Sc. degree in energy engineering from Aalborg University, Aalborg, Denmark, in 2020. He is currently pursuing the Ph.D. degree in the Technical University of Denmark (DTU), as part of the Department of Wind and Energy Systems, working on power converter diagnostics and control with a focus on machine learning applications. 
\end{IEEEbiography}

\vspace{-0.5cm}
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{AuthorsBio/Miguel.eps}}]
{Miguel E. L\'opez Gajardo} earned the Ingeniero Civil Electr\'onico degree and M.Sc. in Electronic Engineering from the Universidad T\'ecnica Federico Santa Mar\'ia, Valpara\'iso, Chile, in 2014. He worked in the Advanced Center for Electrical and Electronic Engineering (AC3E) as R\&D Engineer from 2015 to 2020. He is pursuing a Ph.D. degree at the Technical University of Denmark (DTU), as part of the Department of Wind and Energy Systems.
His research interests include power electronics, e-mobility, renewable energy conversion systems, drives, AI, and their applications.
\end{IEEEbiography}

\vspace{-1cm}
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{AuthorsBio/Nenad.eps}}]
{Nenad Mijatovic} (nemi@dtu.dk) after obtaining his Dipl.Ing. education in Electrical Power Engineering at University of Belgrade, Serbia in 2007, was enrolled as a doctoral candidate at Technical University of Denmark. He received his Ph.D. degree from Technical University of Denmark for his work on technical feasibility of novel machines and drives for wind industry. Upon completion of his PhD, he continued work within the field of wind turbine direct-drive concepts as an Industrial PostDoc. Dr. N. Mijatovic currently holds position of Associate Professor at Technical University of Denmark where he is in charge of managing research projects and education related to the field of electrical machines and drives, power electronic convertors,  motion control, application of energy storage and general applications of low frequency electromagnetism and large scale application of superconductivity with main focus on emerging eMobility and renewable energy generation. He is a member of IEEE since 2008 and senior member of IEEE since 2018 and his field of interest and research includes novel electrical machine drives/actuator designs, operation, control and diagnostic of electromagnetic assemblies, advance control of drives and grid connected power electronics, energy storage and eMobility.
\end{IEEEbiography}

\vspace{-1cm}
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{AuthorsBio/Tomislav.eps}}]
{Tomislav Dragi\v{c}evi\'{c}} (tomdr@dtu.dk) earned his M.Sc. and industrial Ph.D. degrees in electrical engineering from the Faculty of Electrical Engineering, Zagreb, Croatia, in 2009 and 2013, respectively. He is currently a professor at Technical University of Denmark, where he leads research in the digitization of power converters. He has published more than 150 IEEE journal articles in these areas. He serves as associate editor of IEEE Transactions on Industrial Electronics and IEEE Emerging and Selected Topics in Power Electronics and an editor of IEEE Industrial Electronics Magazine. He is a Senior Member of the IEEE.
\end{IEEEbiography}
